Geometric numerical methods for Lie systems and their application in optimal control

A Lie system is a non-autonomous system of first-order ordinary differential equations whose general solution can be written via an autonomous function, a so-called (nonlinear) superposition rule of a finite number of particular solutions and some parameters to be related to initial conditions. Even if the superposition rules for some Lie systems are known, the explicit analytic expression of their solutions frequently is not. This is why this article focuses on a novel geometric attempt to integrate Lie systems analytically and numerically. We focus on two families of methods: those based on Magnus expansions and the Runge-Kutta-Munthe-Kaas method, which are here adapted to the geometric properties of Lie systems. To illustrate the accuracy of our techniques we propose examples based on the SL$(n,\mathbb{R})$ Lie group, which plays a very relevant role in mechanics. In particular, we depict an optimal control problem for a vehicle with quadratic cost function. Particular numerical solutions of the studied examples are given.

==> datos/complejo.csv <==
exa.t;exa.x;exa.p;num.tx;mag2.x;num.tp;mag2.p
0.00000;0.2000000;0.5000000;0.00000;0.200000;0.00000;0.500000
0.04000;0.2006962;0.4604963;0.10000;0.203185;0.05000;0.450766
0.08000;0.2025604;0.4219163;0.20000;0.208886;0.10000;0.402924
0.12000;0.2052519;0.3841564;0.30000;0.211972;0.15000;0.356291
0.16000;0.2084253;0.3471152;0.40000;0.207452;0.20000;0.310702
0.20000;0.2117337;0.3106983;0.50000;0.190639;0.25000;0.266022
0.24000;0.2148297;0.2748228;0.60000;0.157363;0.30000;0.222162
0.28000;0.2173673;0.2394222;0.70000;0.104262;0.35000;0.179094
0.32000;0.2190034;0.2044522;0.80000;0.029181;0.40000;0.136859
0.36000;0.2193992;0.1698942;0.90000;-0.068323;0.45000;0.095581
0.40000;0.2182216;0.1357608;1.00000;-0.186400;0.50000;0.055465
0.44000;0.2151453;0.1020981;1.10000;-0.320281;0.55000;0.016803
0.48000;0.2098551;0.0689878;1.20000;-0.461698;0.60000;-0.020041
0.52000;0.2020476;0.0365473;1.30000;-0.598468;0.65000;-0.054638
0.56000;0.1914353;0.0049289;1.40000;-0.714446;0.70000;-0.086515
0.60000;0.1777489;-0.0256840;1.50000;-0.790123;0.75000;-0.115164
0.64000;0.1607422;-0.0550812;1.60000;-0.804267;0.80000;-0.140063
0.68000;0.1401961;-0.0830315;1.70000;-0.737052;0.85000;-0.160680
0.72000;0.1159240;-0.1092886;1.80000;-0.575062;0.90000;-0.176474
0.76000;0.0877773;-0.1335975;1.90000;-0.318195;0.95000;-0.186882
0.80000;0.0556522;-0.1556994;2.00000;0.012380;1.00000;-0.191290
0.84000;0.0194957;-0.1753350;2.10000;0.367636;1.05000;-0.188991
0.88000;-0.0206865;-0.1922455;2.20000;0.669974;1.10000;-0.179116
0.92000;-0.0648229;-0.2061704;2.30000;0.824597;1.15000;-0.160534
0.96000;-0.1127679;-0.2168421;2.40000;0.748504;1.20000;-0.131701
1.00000;-0.1642944;-0.2239759;2.50000;0.416362;1.25000;-0.090447
1.04000;-0.2190857;-0.2272546;2.60000;-0.091591;1.30000;-0.033658
1.08000;-0.2767279;-0.2263080;2.70000;-0.573431;1.35000;0.043159
1.12000;-0.3367034;-0.2206819;2.80000;-0.764901;1.40000;0.146369
1.16000;-0.3983845;-0.2097972;2.90000;-0.492901;1.45000;0.284381
1.20000;-0.4610289;-0.1928897;3.00000;0.137626;1.50000;0.466192
1.24000;-0.5237766;-0.1689258;;;1.55000;0.695589
1.28000;-0.5856490;-0.1364789;;;1.60000;0.960371
1.32000;-0.6455513;-0.0935482;;;1.65000;1.228465
1.36000;-0.7022771;-0.0372993;;;1.70000;1.465696
1.40000;-0.7545189;0.0362918;;;1.75000;1.656250
1.44000;-0.8008816;0.1328431;;;1.80000;1.801738
1.48000;-0.8399029;0.2597469;;;1.85000;1.910227
1.52000;-0.8700804;0.4252078;;;1.90000;1.989403
1.56000;-0.8899046;0.6341355;;;1.95000;2.044445
1.60000;-0.8979019;0.8796256;;;2.00000;2.077764
1.64000;-0.8926844;1.1369535;;;2.05000;2.088944
1.68000;-0.8730099;1.3739631;;;2.10000;2.074269
1.72000;-0.8378504;1.5706317;;;2.15000;2.025442
1.76000;-0.7864684;1.7241625;;;2.20000;1.927449
1.80000;-0.7185010;1.8408367;;;2.25000;1.757675
1.84000;-0.6340481;1.9285286;;;2.30000;1.497731
1.88000;-0.5337621;1.9936821;;;2.35000;1.175699
1.92000;-0.4189349;2.0407669;;;2.40000;0.881109
1.96000;-0.2915752;2.0724985;;;2.45000;0.676134
2.00000;-0.1544686;2.0901248;;;2.50000;0.558931
2.04000;-0.0112120;2.0935784;;;2.55000;0.509378
2.08000;0.1337893;2.0814464;;;2.60000;0.515951
2.12000;0.2753731;2.0507431;;;2.65000;0.582242
2.16000;0.4077316;1.9965057;;;2.70000;0.733435
2.20000;0.5245958;1.9114016;;;2.75000;1.025390
2.24000;0.6194986;1.7861454;;;2.80000;1.492972
2.28000;0.6861253;1.6129777;;;2.85000;1.966631
2.32000;0.7187454;1.3952039;;;2.90000;2.261313
2.36000;0.7127198;1.1578206;;;2.95000;2.399732
2.40000;0.6650559;0.9396139;;;3.00000;2.429111
2.44000;0.5749789;0.7675392;;;;
2.48000;0.4444640;0.6470200;;;;
2.52000;0.2786645;0.5721781;;;;
2.56000;0.0861566;0.5362291;;;;
2.60000;-0.1210886;0.5361400;;;;
2.64000;-0.3280877;0.5748118;;;;
2.68000;-0.5176540;0.6639194;;;;
2.72000;-0.6716686;0.8287056;;;;
2.76000;-0.7727975;1.1074788;;;;
2.80000;-0.8065687;1.5047065;;;;
2.84000;-0.7636322;1.9042694;;;;
2.88000;-0.6419346;2.1849732;;;;
2.92000;-0.4484523;2.3460347;;;;
2.96000;-0.2000738;2.4227807;;;;
3.00000;0.0767770;2.4346530;;;;


==> datos/control.csv <==
tiempo;v1.2;v1.1;v0.9;v0.8;c1.2;c1.1;c0.9;c0.8
0.00000;1.2000;1.1000;0.90000;0.80000;1.2000;1.1000;0.90000;0.80000
0.01000;1.1956;1.0978;0.90222;0.80444;1.1954;1.0977;0.90229;0.80458
0.02000;1.1912;1.0956;0.90439;0.80878;1.1909;1.0955;0.90453;0.80907
0.03000;1.1870;1.0935;0.90651;0.81302;1.1865;1.0933;0.90674;0.81347
0.04000;1.1828;1.0914;0.90859;0.81717;1.1822;1.0911;0.90889;0.81778
0.05000;1.1788;1.0894;0.91062;0.82123;1.1780;1.0890;0.91101;0.82201
0.06000;1.1748;1.0874;0.91260;0.82520;1.1738;1.0869;0.91308;0.82616
0.07000;1.1709;1.0855;0.91454;0.82908;1.1698;1.0849;0.91511;0.83022
0.08000;1.1671;1.0836;0.91644;0.83288;1.1658;1.0829;0.91710;0.83420
0.09000;1.1634;1.0817;0.91830;0.83659;1.1619;1.0809;0.91905;0.83810
0.10000;1.1598;1.0799;0.92011;0.84022;1.1581;1.0790;0.92096;0.84193
0.11000;1.1562;1.0781;0.92189;0.84378;1.1543;1.0772;0.92284;0.84568
0.12000;1.1528;1.0764;0.92362;0.84725;1.1506;1.0753;0.92468;0.84935
0.13000;1.1494;1.0747;0.92532;0.85065;1.1470;1.0735;0.92648;0.85296
0.14000;1.1460;1.0730;0.92698;0.85397;1.1435;1.0718;0.92824;0.85649
0.15000;1.1428;1.0714;0.92861;0.85722;1.1401;1.0700;0.92997;0.85995
0.16000;1.1396;1.0698;0.93020;0.86040;1.1367;1.0683;0.93167;0.86334
0.17000;1.1365;1.0682;0.93175;0.86351;1.1333;1.0667;0.93333;0.86667
0.18000;1.1335;1.0667;0.93327;0.86655;1.1301;1.0650;0.93496;0.86993
0.19000;1.1305;1.0652;0.93476;0.86952;1.1269;1.0634;0.93656;0.87312
0.20000;1.1276;1.0638;0.93621;0.87243;1.1237;1.0619;0.93813;0.87626
0.21000;1.1247;1.0624;0.93764;0.87527;1.1207;1.0603;0.93966;0.87933
0.22000;1.1219;1.0610;0.93903;0.87805;1.1177;1.0588;0.94117;0.88234
0.23000;1.1192;1.0596;0.94039;0.88077;1.1147;1.0574;0.94264;0.88529
0.24000;1.1166;1.0583;0.94172;0.88344;1.1118;1.0559;0.94409;0.88818
0.25000;1.1140;1.0570;0.94302;0.88604;1.1090;1.0545;0.94551;0.89101
0.26000;1.1114;1.0557;0.94429;0.88858;1.1062;1.0531;0.94689;0.89379
0.27000;1.1089;1.0545;0.94554;0.89108;1.1035;1.0517;0.94826;0.89651
0.28000;1.1065;1.0532;0.94676;0.89351;1.1008;1.0504;0.94959;0.89918
0.29000;1.1041;1.0521;0.94795;0.89589;1.0982;1.0491;0.95090;0.90180
0.30000;1.1018;1.0509;0.94911;0.89822;1.0956;1.0478;0.95218;0.90436
0.31000;1.0995;1.0497;0.95025;0.90050;1.0931;1.0466;0.95344;0.90688
0.32000;1.0973;1.0486;0.95137;0.90273;1.0907;1.0453;0.95467;0.90934
0.33000;1.0951;1.0475;0.95246;0.90492;1.0882;1.0441;0.95588;0.91175
0.34000;1.0930;1.0465;0.95352;0.90705;1.0859;1.0429;0.95706;0.91412
0.35000;1.0909;1.0454;0.95457;0.90914;1.0836;1.0418;0.95822;0.91644
0.36000;1.0888;1.0444;0.95559;0.91118;1.0813;1.0406;0.95936;0.91872
0.37000;1.0868;1.0434;0.95659;0.91318;1.0791;1.0395;0.96047;0.92095
0.38000;1.0849;1.0424;0.95757;0.91513;1.0769;1.0384;0.96157;0.92313
0.39000;1.0830;1.0415;0.95852;0.91704;1.0747;1.0374;0.96264;0.92527
0.40000;1.0811;1.0405;0.95946;0.91891;1.0726;1.0363;0.96369;0.92737
0.41000;1.0793;1.0396;0.96037;0.92074;1.0706;1.0353;0.96472;0.92943
0.42000;1.0775;1.0387;0.96127;0.92253;1.0686;1.0343;0.96572;0.93145
0.43000;1.0757;1.0379;0.96214;0.92428;1.0666;1.0333;0.96671;0.93342
0.44000;1.0740;1.0370;0.96300;0.92600;1.0646;1.0323;0.96768;0.93536
0.45000;1.0723;1.0362;0.96384;0.92767;1.0627;1.0314;0.96863;0.93726
0.46000;1.0707;1.0353;0.96466;0.92931;1.0609;1.0304;0.96956;0.93912
0.47000;1.0691;1.0345;0.96546;0.93092;1.0591;1.0295;0.97047;0.94095
0.48000;1.0675;1.0338;0.96624;0.93249;1.0573;1.0286;0.97137;0.94274
0.49000;1.0660;1.0330;0.96701;0.93402;1.0555;1.0278;0.97225;0.94449
0.50000;1.0645;1.0322;0.96776;0.93553;1.0538;1.0269;0.97311;0.94621
0.51000;1.0630;1.0315;0.96850;0.93700;1.0521;1.0261;0.97395;0.94790
0.52000;1.0616;1.0308;0.96922;0.93844;1.0505;1.0252;0.97477;0.94955
0.53000;1.0602;1.0301;0.96992;0.93985;1.0488;1.0244;0.97558;0.95117
0.54000;1.0588;1.0294;0.97061;0.94123;1.0472;1.0236;0.97638;0.95275
0.55000;1.0574;1.0287;0.97129;0.94258;1.0457;1.0228;0.97715;0.95431
0.56000;1.0561;1.0281;0.97195;0.94390;1.0442;1.0221;0.97792;0.95583
0.57000;1.0548;1.0274;0.97260;0.94519;1.0427;1.0213;0.97866;0.95733
0.58000;1.0535;1.0268;0.97323;0.94646;1.0412;1.0206;0.97940;0.95879
0.59000;1.0523;1.0262;0.97385;0.94769;1.0398;1.0199;0.98011;0.96023
0.60000;1.0511;1.0255;0.97445;0.94891;1.0384;1.0192;0.98082;0.96164
0.61000;1.0499;1.0250;0.97505;0.95009;1.0370;1.0185;0.98151;0.96302
0.62000;1.0487;1.0244;0.97563;0.95126;1.0356;1.0178;0.98218;0.96437
0.63000;1.0476;1.0238;0.97620;0.95239;1.0343;1.0172;0.98285;0.96569
0.64000;1.0465;1.0232;0.97675;0.95351;1.0330;1.0165;0.98350;0.96699
0.65000;1.0454;1.0227;0.97730;0.95460;1.0317;1.0159;0.98413;0.96827
0.66000;1.0443;1.0222;0.97783;0.95567;1.0305;1.0152;0.98476;0.96951
0.67000;1.0433;1.0216;0.97836;0.95671;1.0293;1.0146;0.98537;0.97074
0.68000;1.0423;1.0211;0.97887;0.95773;1.0281;1.0140;0.98597;0.97194
0.69000;1.0413;1.0206;0.97937;0.95874;1.0269;1.0134;0.98656;0.97311
0.70000;1.0403;1.0201;0.97986;0.95972;1.0257;1.0129;0.98713;0.97426
0.71000;1.0393;1.0197;0.98034;0.96068;1.0246;1.0123;0.98770;0.97539
0.72000;1.0384;1.0192;0.98081;0.96162;1.0235;1.0117;0.98825;0.97650
0.73000;1.0375;1.0187;0.98127;0.96255;1.0224;1.0112;0.98879;0.97759
0.74000;1.0365;1.0183;0.98173;0.96345;1.0213;1.0107;0.98933;0.97865
0.75000;1.0357;1.0178;0.98217;0.96434;1.0203;1.0102;0.98985;0.97969
0.76000;1.0348;1.0174;0.98260;0.96521;1.0193;1.0096;0.99036;0.98071
0.77000;1.0339;1.0170;0.98303;0.96606;1.0183;1.0091;0.99086;0.98172
0.78000;1.0331;1.0166;0.98345;0.96689;1.0173;1.0087;0.99135;0.98270
0.79000;1.0323;1.0161;0.98385;0.96771;1.0163;1.0082;0.99183;0.98366
0.80000;1.0315;1.0157;0.98426;0.96851;1.0154;1.0077;0.99230;0.98460
0.81000;1.0307;1.0154;0.98465;0.96930;1.0145;1.0072;0.99276;0.98553
0.82000;1.0299;1.0150;0.98503;0.97007;1.0136;1.0068;0.99322;0.98644
0.83000;1.0292;1.0146;0.98541;0.97082;1.0127;1.0063;0.99366;0.98732
0.84000;1.0284;1.0142;0.98578;0.97156;1.0118;1.0059;0.99410;0.98819
0.85000;1.0277;1.0139;0.98614;0.97229;1.0110;1.0055;0.99452;0.98905
0.86000;1.0270;1.0135;0.98650;0.97300;1.0101;1.0051;0.99494;0.98988
0.87000;1.0263;1.0131;0.98685;0.97370;1.0093;1.0046;0.99535;0.99070
0.88000;1.0256;1.0128;0.98719;0.97439;1.0085;1.0042;0.99575;0.99151
0.89000;1.0249;1.0125;0.98753;0.97506;1.0077;1.0039;0.99615;0.99230
0.90000;1.0243;1.0121;0.98786;0.97572;1.0069;1.0035;0.99653;0.99307
0.91000;1.0236;1.0118;0.98818;0.97637;1.0062;1.0031;0.99691;0.99383
0.92000;1.0230;1.0115;0.98850;0.97701;1.0054;1.0027;0.99728;0.99457
0.93000;1.0224;1.0112;0.98882;0.97763;1.0047;1.0024;0.99765;0.99530
0.94000;1.0218;1.0109;0.98912;0.97825;1.0040;1.0020;0.99800;0.99601
0.95000;1.0212;1.0106;0.98942;0.97885;1.0033;1.0016;0.99835;0.99671
0.96000;1.0206;1.0103;0.98972;0.97944;1.0026;1.0013;0.99870;0.99739
0.97000;1.0200;1.0100;0.99001;0.98002;1.0019;1.0010;0.99903;0.99806
0.98000;1.0194;1.0097;0.99030;0.98060;1.0013;1.0006;0.99936;0.99872
0.99000;1.0188;1.0094;0.99058;0.98116;1.0006;1.0003;0.99968;0.99937
1.00000;1.0183;1.0091;0.99086;0.98171;1.0000;1.0000;1.00000;1.00000


==> datos/convComplejo.csv <==
hG;mag2;mag4;RKMK;hV;Heun;RK4
0.1000000000;0.02210509349;0.02168491141;0.02168389349;1.0000000;0.061770189485;0.010360591386
0.0300000000;0.00795148972;0.00791585529;0.00791584728;0.3000000;0.004920714246;0.000011319266
0.0100000000;0.00271511269;0.00271122289;0.00271122279;0.1000000;0.000255746955;0.000002493111
0.0030000000;0.00082776194;0.00082741395;0.00082741395;0.0300000;0.000002828673;0.000000043410
0.0010000000;0.00027662891;0.00027659032;0.00027659032;0.0100000;0.000000688230;0.000000016474
0.0003000000;0.00008316536;0.00008316188;0.00008316188;0.0030000;0.000000099729;0.000000017281
0.0001000000;0.00002777122;0.00002777083;0.00002777083;0.0010000;0.000000026490;0.000000016264
0.0000300000;0.00000837757;0.00000837755;0.00000837755;;;
0.0000100000;0.00000283525;0.00000283577;0.00000283577;;;
0.0000030000;0.00000089537;0.00000089558;0.00000089534;;;
0.0000010000;0.00000034122;0.00000034168;0.00000034168;;;


==> datos/convGrupo.csv <==
h2;mag2;Heun;h4;RK4;RKMK;mag4
1.0000000000;1.7764e-15;1.9012e-01;1.000000000;2.3449e-02;1.7764e-15;3.3307e-16
0.3000000000;6.6613e-16;1.6303e-03;0.300000000;9.2008e-06;5.5511e-16;3.3307e-16
0.1000000000;4.4409e-16;1.4593e-03;0.100000000;1.4236e-06;4.4409e-16;4.4409e-16
0.0300000000;1.1102e-16;1.5032e-04;0.030000000;1.3429e-08;1.1102e-16;1.1102e-16
0.0100000000;6.6613e-16;1.8209e-05;0.010000000;1.8165e-10;6.6613e-16;6.6613e-16
0.0030000000;1.1102e-14;1.6578e-06;0.003000000;1.4913e-12;1.1102e-14;1.1102e-14
0.0010000000;5.1958e-14;1.8573e-07;0.001000000;1.9096e-14;5.1958e-14;5.1958e-14
0.0003000000;8.8596e-14;1.6735e-08;0.000300000;1.1102e-15;8.8596e-14;8.8596e-14
0.0001000000;4.6518e-14;1.8610e-09;0.000100000;1.3323e-15;4.6518e-14;4.6518e-14
0.0000300000;1.3018e-12;1.6751e-10;0.000030000;1.2212e-15;1.3016e-12;1.3018e-12
0.0000100000;1.3764e-11;1.8614e-11;;;;
0.0000030000;1.9235e-11;1.6555e-12;;;;
0.0000010000;3.8022e-11;1.5887e-13;;;;


==> datos/convRiccati.csv <==
h2;Heun;mag2;h4;mag4;RK4;RKMK
1.00000000;0.5850011714546;1.842945425255;1.0000000;3.9380e-02;5.1292e-02;5.1079e-01
0.30000000;0.0518586693208;0.137177200035;0.3000000;3.9075e-04;4.4676e-04;1.2386e-03
0.10000000;0.0054060916937;0.014917204506;0.1000000;6.8041e-06;4.9114e-06;1.0371e-05
0.03000000;0.0004681894263;0.001339121417;0.0300000;5.7224e-08;3.7094e-08;7.2205e-08
0.01000000;0.0000513297414;0.000148757665;0.0100000;7.0818e-10;4.4813e-10;8.5282e-10
0.00300000;0.0000045967757;0.000013387845;0.0030000;6.8070e-12;3.5669e-12;6.1675e-12
0.00100000;0.0000005100289;0.000001487535;0.0010000;3.8369e-13;1.1369e-13;5.4001e-13
0.00030000;0.0000000458938;0.000000133877;;;;
0.00010000;0.0000000051120;0.000000014874;;;;


==> datos/convRiccatiM.csv <==
h2;Heun;mag2;h4;mag4;RK4;RKMK
0.1000000000;0.0248049715;0.11104009134;0.1000000000;0.1290509736;0.1304832176;0.06335752341
0.0300000000;0.0295962768;0.02027288414;0.0300000000;0.0403315975;0.0403437997;0.01589332919
0.0100000000;0.0136542816;0.00559900230;0.0100000000;0.0148807280;0.0148808818;0.00512591917
0.0030000000;0.0043689676;0.00155826182;0.0030000000;0.0044807893;0.0044807906;0.00151542907
0.0010000000;0.0014960213;0.00050797433;0.0010000000;0.0015084792;0.0015084792;0.00050322760
0.0003000000;0.0004515951;0.00015118332;0.0003000000;0.0004527178;0.0004527178;0.00015075584
0.0001000000;0.0001509305;0.00005028012;0.0001000000;0.0001510553;0.0001510553;0.00005023264
0.0000300000;0.0000453071;0.00001507195;0.0000300000;0.0000453184;0.0000453183;0.00001506768
0.0000100000;0.0000151064;0.00000502293;0.0000100000;0.0000151078;0.0000151076;0.00000502246
0.0000030000;0.0000045322;0.00000150662;0.0000030000;0.0000045321;0.0000045323;0.00000150658
0.0000010000;0.0000015106;0.00000050235;0.0000010000;0.0000015108;0.0000015106;0.00000050234


==> datos/riccati.csv <==
t;mag2;mag4;RKMK;t2;2mag2
1;0.00000;0.00000;0.00000;1.0000;0.00000
4;26.15248;16.40211;1.96471;1.5000;1.13135
7;76.15974;49.99834;31.58377;2.0000;2.69435
10;147.94772;101.50580;77.58255;2.5000;4.73812
;;;;3.0000;7.27380
;;;;3.5000;10.30533
;;;;4.0000;13.83445
;;;;4.5000;17.86204
;;;;5.0000;22.38860
;;;;5.5000;27.41444
;;;;6.0000;32.93976
;;;;6.5000;38.96467
;;;;7.0000;45.48928
;;;;7.5000;52.51364
;;;;8.0000;60.03781
;;;;8.5000;68.06182
;;;;9.0000;76.58570
;;;;9.5000;85.60948
;;;;10.0000;95.13316


==> datos/riccatiM.csv <==
t;mag2.x;mag2.y;mag4.x;mag4.y;RKMK.x;RKMK.y
0.00000;1.00000;0.00000;1.00000;0.00000;1.00000;0.00000
0.20000;1.75505;0.69733;1.55757;0.62473;1.57648;0.63053
0.40000;1.88643;0.42178;1.69641;0.39376;1.71131;0.40062
0.60000;0.60808;1.40398;0.64212;1.29193;0.63919;1.30323
0.80000;1.38590;2.47385;1.23759;2.25393;1.25312;2.27309
1.00000;2.11110;2.48083;1.88167;2.27900;1.90112;2.30212


==> datos/tiempoComplejo.csv <==
h;mag2;mag4;RKMK;Heun;RK4
0.1000000000;000.039284;000.022719;000.018353;000.0059419;000.0053170
0.0300000000;000.047479;000.027133;000.032228;000.0096200;000.0116141
0.0100000000;000.073573;000.081896;000.184941;000.0222371;000.0403478
0.0030000000;000.248848;000.266137;000.324742;000.0585592;000.1137130
0.0010000000;000.736353;000.795594;000.953600;000.1699269;000.3378921
0.0003000000;002.526665;002.806145;003.382765;000.5739400;001.1144869
0.0001000000;007.399746;008.080580;009.484953;001.6845388;003.3249478
0.0000300000;024.771124;027.646821;032.254621;005.6063840;012.0606298
0.0000100000;076.238259;082.582714;096.733230;016.8036709;035.3970969
0.0000030000;251.645882;269.709661;325.442162;056.0739188;111.2684319
0.0000010000;762.934638;830.567033;972.988796;168.1783741;332.9820719


==> datos/tiempoGrupo.csv <==
h2;mag2;Heun;h4;mag4;RK4;RKMK
1.0000000000;000.0015581;000.0010660;1.000000000;00.0018671;00.0039108;00.0021391
0.3000000000;000.0023129;000.0025089;0.300000000;00.0030072;00.0040889;00.0032349
0.1000000000;000.0067961;000.0075212;0.100000000;00.0072289;00.0113029;00.0099292
0.0300000000;000.0264909;000.0166991;0.030000000;00.0272570;00.0278170;00.0438621
0.0100000000;000.0365291;000.0342510;0.010000000;00.0801890;00.0711510;00.1144061
0.0030000000;000.1131761;000.1157639;0.003000000;00.2569971;00.2231009;00.3763189
0.0010000000;000.3304360;000.3372278;0.001000000;00.7673521;00.6744280;01.1286409
0.0003000000;001.1321151;001.1198752;0.000300000;02.5466712;02.2206202;03.7574761
0.0001000000;003.3790040;003.3630841;0.000100000;07.6397219;06.6298590;11.2734652
0.0000300000;011.2802210;011.1776130;0.000030000;25.4672070;22.0403750;37.6301179
0.0000100000;033.7752001;033.5461190;;;;
0.0000030000;114.6123950;113.3691289;;;;
0.0000010000;406.2971749;346.1156201;;;;


==> datos/tiempoRiccati.csv <==
h4;RK4;RKMK;mag4;h2;mag2;Heun
1.0000000;0.0019629;0.0095229;0.0049729;1.00000000;0.0089540;0.0012939
0.3000000;0.0041790;0.0229130;0.0110521;0.30000000;0.0251300;0.0037019
0.1000000;0.0100360;0.0563099;0.0381949;0.10000000;0.0597050;0.0085161
0.0300000;0.0372808;0.1599441;0.1131232;0.03000000;0.1880469;0.0214860
0.0100000;0.1057918;0.6513951;0.3284519;0.01000000;0.5524900;0.0581141
0.0030000;0.3333290;1.6018562;1.0918338;0.00300000;1.3687730;0.1650741
0.0010000;0.9639370;4.5686529;3.2689409;0.00100000;2.8627398;0.4758401
;;;;0.00030000;9.4774940;1.5899849
;;;;0.00010000;30.8292649;4.7086740


==> datos/tiempoRiccatiM.csv <==
h4;RK4;RKMK;mag4;h2;mag2;Heun
0.1000000000;000.0096638;0000.24087;000.22619;0.1000000000;000.21356;000.012108
0.0300000000;000.0345750;0000.24072;000.20551;0.0300000000;000.20798;000.023783
0.0100000000;000.0998099;0000.22389;000.28924;0.0100000000;000.27150;000.058689
0.0030000000;000.2736659;0000.43702;000.36637;0.0030000000;000.34578;000.186962
0.0010000000;000.8255119;0000.94866;000.80705;0.0010000000;001.17601;000.534639
0.0003000000;002.7176571;0004.94718;003.66472;0.0003000000;001.88889;001.779625
0.0001000000;008.1274371;0015.83016;006.06681;0.0001000000;010.04406;005.302167
0.0000300000;027.1167510;0048.72069;019.97308;0.0000300000;023.96200;017.727428
0.0000100000;081.1445251;0096.38575;114.15978;0.0000100000;060.38040;053.104461
0.0000030000;272.0691872;0257.66286;285.08578;0.0000030000;256.40548;180.772286
0.0000010000;817.4031701;1018.55143;972.99478;0.0000010000;721.85470;533.286192

